Vertically-coupled microring resonators for lithium niobate on insulator integrated photonics

We propose and demonstrate lithium niobate on insulator (LNOI) microring resonators that are verticallycoupled to index-matched silicon-rich silicon nitride (SiN x ) access waveguides as an alternative to conventional lateral coupling schemes for integrated photonics applications. The wafer-scalable fabrication process involves a planarization step exploiting a single-step and reproducible spin-coating of a SU-8 epoxy spacer layer which allows a controlled separation to be established between the resonator and its access waveguide. The resulting multimode and single-mode microring resonators exhibit, for their fundamental TE 0 mode, intrinsic quality factors of 4.0 x 10 5 and 3.4 x 10 5 , respectively.

==> novelty_and_impact_statement.txt <==
We propose and demonstrate lithium niobate on insulator (LNOI) microring resonators that are vertically-coupled to index-matched silicon-rich silicon nitride access waveguides as an alternative to conventional lateral coupling schemes for integrated photonics applications. The wafer-scalable fabrication process involves a planarization step using SU-8 epoxy spacer layer and results in multimode and single-mode microring resonators exhibiting relatively high intrinsic quality factors on a par with simulations. The demonstrated integration scheme paves the way towards high performance nonlinear converters, and multilayer integration of cascaded ring resonators for the design of complex linear or nonlinear LNOI photonic circuits.

